Mult-Domain Discrete Graph Generation

Current graph generative models are overwhelmingly trained on a single input distribution and then sampled to reproduce it. In this work, we propose extending graph generation into multiple structural domains. Under our proposed multi-domain setting, existing single-domain models, even when given a domain label, sample every domain from a single shared internal distribution. In preliminary benchmarking, we demonstrate the existing model paradigm fails, even when state-of-the-art models are trained with multi-domain awareness. To address this, we propose Discrete-interpolative Graph Generation or DiG$^{2}$, a graph flow-matching model specially-designed to internalize domain-conditioning along a bridged discrete path. Benchmarking demonstrates that DiG$^{2}$ achieves at least $85\%$ sampling accuracy across all tested domains, while current domain-conditioned models suffer mode-collapse. Additionally, of the domain-conditioned generators we test, only DiG$^{2}$'s embedding blend moves molecular properties monotonically from QM9 to ZINC at fixed size and extends past the ZINC row. This interpolation mechanism uncovers targeted molecule generation for achieving comparable performance relative to model $38$ times larger. Source Code: https://github.com/revolins/DiG2

==> figures/fig_domes_final.pdf_tex <==
%% Creator: DiG_Paper/figures/make_fig1_hero_svg.py (Inkscape PDF+LaTeX format)
%% Accompanies image file 'fig_domes_final.pdf' (pdf)
%% Re-exporting from Inkscape replaces this file; that is the intended workflow.
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{397bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.37783375)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_domes_final_img.pdf}}%
    \put(0.12769643,0.06991475){\color[rgb]{0.2000,0.2000,0.2000}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}{\fontsize{6}{7}\selectfont gap 0.03}\end{tabular}}}}%
    \put(0.24181360,0.35264484){\color[rgb]{0.2000,0.2000,0.2000}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\fontsize{7.5}{9}\selectfont DiG$^2$ before}\end{tabular}}}}%
    \put(0.50000000,0.13350126){\color[rgb]{0.2000,0.2000,0.2000}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\fontsize{6}{7}\selectfont +LGGM}\end{tabular}}}}%
    \put(0.50000000,0.11889169){\color[rgb]{0.2000,0.2000,0.2000}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\fontsize{6}{7}\selectfont domains}\end{tabular}}}}%
    \put(0.64733732,0.07915672){\color[rgb]{0.2000,0.2000,0.2000}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}{\fontsize{6}{7}\selectfont gap 0.32}\end{tabular}}}}%
    \put(0.75818640,0.35264484){\color[rgb]{0.2000,0.2000,0.2000}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\fontsize{7.5}{9}\selectfont DiG$^2$ after}\end{tabular}}}}%
  \end{picture}%
\endgroup%

